Towards Understanding the Information Ecosystem Through the Lens of Multiple Web Communities

The Web consists of numerous Web communities, news sources, and services, which are often exploited by various entities for the dissemination of false information. Yet, we lack tools and techniques to effectively track the propagation of information across the multiple diverse communities, and to model the interplay and influence between them. Also, we lack an understanding of what the role and impact of emerging communities and services on the Web are, and how such communities are exploited by bad actors that spread false and weaponized information. In this thesis, we study the information ecosystem on the Web by presenting a typology that includes the various types of false information, the involved actors and their possible motives. Then, we follow a data-driven cross-platform quantitative approach to analyze billions of posts from Twitter, Reddit, 4chan's /pol/, and Gab, to shed light on: 1) how news and memes travel from one Web community to another and how we can model and quantify the influence between Web communities; 2) characterizing the role of emerging Web communities and services on the Web, by studying Gab and two Web archiving services, namely the Wayback Machine and archive.is; and 3) how popular Web communities are exploited by state-sponsored actors for the purpose of spreading disinformation. Our analysis reveal that fringe Web communities like 4chan's /pol/ and The_Donald subreddit have a disproportionate influence on mainstream communities like Twitter with regard to the dissemination of news and memes. We find that Gab acts as the new hub for the alt-right community, while for Web archiving services we find that they can be misused to penalize ad revenue from news sources with conflicting ideology. Finally, when studying state-sponsored actors, we find that they were particularly influential in spreading news on popular communities like Twitter and Reddit.

==> figures/capsules/topics_archive_reddit_all_multiple_passes_is_only.txt <==
hal penalty north region di mosul wounded
may posts bitcoin mata censorship blackladies
milosevic sup ga archives manual segregation
auto click resubmit archive thread
white asian men women half altercation hapa
comments pogba archives contribute
archive nonmod mufc post nonmods
arms al military american dec us elections
lmao slurs whites va kraut sanders die open
serbia mourinho manifesto registered africans evening verify
nov campaign memo report times voter today
analysis bt sky ft id reduces assad
surveillance now denmark osama alpha problems added
don tackle people get just
distribution cult nonmod hope can nonmods pack
weapons armed free assault army military
feb new counts october seized ongoing
archived snapshillbot convenience post click auto
trump donald calls president anti white
bot beep boop sport come embassies
archive links post mnemosyne botsrights reborn
snapshillbot post contact info snapshots
libya international aug
falsely day find workout evoke south net
case stamp plant round
reddit please subreddits subreddit automatically admins thedonald
hillary lied clinton increased hacking blue
source electric pedophiles quinn killed thing
diversity girls attractive srs army revolution
bin moroccan system moroccans qaeda raped dollars abused
article post articles fbis list outlet
children black racial crime kids nigeria blacks sudanese
usa times nato one voice uk operation
women men man good sex pedophile
daily sunday arrested authorities revolutionary mail beast
points lock shitredditsays supplying relief search
moderator road owned altright el german cop
people even like just can also
error elsbot bash post info true
york location pg rooney doze owed
pm abc disclaimer summary quot feedback
insider will upon engineer suspicious remarks movie
paedophile game second pre confidence citizen
government said intelligence program political officials us
google dnc claims also information investigation
affected means pushes
will aa hazard one class every
remember labor pewdiepie professor rant againsthatesubreddits refugee medicine
muslim terrorist wingers controversial ft yugoslavia demonstrations may
please screenshot subreddit domain thedonald submission
inc registration exports report export check clinton
united states law factory national chance control
nan one trafficking let change every today
oct south apr beaten journal la jersey jerry
bst wikileaks otpor usaid assange
day days early saves hours arabia extremist
ready em meant opening herreras
archives ga links nonmod
arizona occur upvoted organizing india rocks thrown
jimmy con zaha rwanda electricity restored
china nice belgrade slick loving card
africa foundation hiv saudi kenya countries missiles
fash rice warrant xi censored reactionary
aids refereeing finders chile time
jose police black man interview supporter rally
fbi conference press selfie comey spray john
pizza sign ww2 il ny become sp
malaria health disease treatment republican virginia chloroquine
usa isis eu us july
time opt tracking commitment message fina
resubmit archive click auto post snapshillbot
carol social get mueller box just
deleted edit one page references address
error click auto
trump speech terror rich years iraq herrera
sugges les des still disturbing et sometimes du
de link rojos rojo la en
telegraph guardian beacon world usa sales leon
violence violent commander union liberal british nation
abuse sex student fake bbc child ping
bbc download highlights home trials clinical
match yellow youtube korea joses
workers strong valencia unions passes
matchday halftime division second reforms trained
mods mod thread nonmod reddit
capitalist socialist shot capitalism socialism armor communist
drug city saharan forces areas lawless cry state
nbsp clinton cnn news qatar
error snapshillbot auto click submit
error archiving submit auto click
vote election voting new can
nonmod observer nonmods
cfc smith score hoax users personal television
america world chinese messaging watered elsewhere wars
chemical nazis libyan germans balkans killed sarin
ko jul ring spencer bill
serbian vatican soldiers democracy avalon shirts seriousness
punch mexico california ohio mirror new


==> figures/capsules/topics_archive_reddit_all_multiple_passes_org_only.txt <==
source,uniteds,saudi,nelson,drug,iran
cahill,semi,mock,mata,passes,card,wine
jose,halftime,thread,download,archives
shivaji,herrera,music,festival
points,election,day,obama,email,can
united,via,published
europe,immigration,people,bigger,countries
pumped,td,sean,cam,feeling,jon
archive,thread,click,auto,post,archives,snapshillbot
brooklyn,dead,mrz,handball,live,victor,5th
joke,seriousness,fact,gandhi,entertainment,srd,assure
comments,reddit,posted,post
rojo,rpf,art,paper,class,guide,science,due
black,irish,americans,white,china,redditor,line,crime
error,archiving,submit,click,auto

nazis,selfish,people,unchecked,reaction
goal,war,lit,perpetually,obligation,allies,assist
conference,church,united,assist,jesus,los,smith,adam
mods,mod,link,nonmod,nonmods,archives,reddit
america,us,country,states,american,equality,nations
mings,hull,putting,tickets,can,whites,storm
aa,nonmod,nonmods,wom,slick,mai,pe
confidence,film,di,alt,wikipedia,average
books,footed,ave,cleaned,adnan,wild
sub,extension,matchday,programming,easy,machine,nintendo
gay,uncalled,change,marriage,hiv,ferguson,pence
new,example,leicester,elriop20,bannon,italian
image,rooney,download,kevin,power,friend
never,terms,come,now,ve,know,ll
yellow,highlights,nbsp,valencia,sky,players,second,manchester
sup,breakdown,capitol,dnc,trumps
game,hazard,ruined,great,videos,save
please,subreddit,post,archive,us,article,questions
error,click,auto
auto,click,post,snapshillbot
avi,highlights,full,family,conference
leg,people,south,etc,east
error,elsbot,true,info,selftext,snapshots
germans,pay,loving,ww2,united,need,poor
remember,germa,gro
round,final,second,fans,series,new
rojos,geas,brushing,yt,gfy,episode
added
reduces,security,information,new,government,company
chance,new,magic,week,library,tweets
matchday,ak4rfjil,isyzqjxc,crwpw,i75vura,91pghtoy,wottwlqb
discussion,post,thing,snapshillbot,re,nothing
strong,amp,hillbilly,capitalism,larssons,wars
sgi,highlight,soka,mp3,gakkai,viewfull
fc,nato,part,history
ref,summaries,comics,minecraft,reproductive,heres,20the
violence,domestic,rus,shot,rape,check,othe
mocking,snapshot,backlash,site,finishing,american
gun,pr,citizens,guns,racially,people,government
putin,denver,blues,away,shirt,row,big
april,march,february
original,score,also,contemporary,poster,replaced,originally
first,supplying,take,dog,america,north
mfc,gestede,win,brom,padabite,felaini,fellani
muslims,muslim,british,million,islam,majority,believe
league,costa,maratha,king,death,marathas,history,state
nan,nonmod,nonmods,shilling,linux,lenovo,address
vote,shooting,texas,ms,debate,fake,day
match,mufc,mutv,pogba,ibrahimovi,joses,lingard
press,div,lingard,server
socialist,rostov,angela,teh,walloons,germany,elbows
ivan,schadenfreude,throws,bromwich,introduction,chapter,lionel
ii,iq,seth,morgan,israel,replies,hate
youtube,tyra,head,plan,paris,hour
trump,said,donald,president,campaign,merkel
bst,distribution,nonmod,juni,domain,nonmods,nah
us,diving,don,need,know
snapshillbot,post,message,info
set,show,francisco,band,fucking,port
error,submit,archiving,auto
clinton,hillary,cnn,president,prices,paid,washington
sugges,auto,click,still,bu,ar,miss
deleted,anyone,kraut,isn,alternative
comments,reactio,searching,worldnews
meant,volcano,island,sex,eruption,nc
rostov,hal,conference,mourinho,mr,united,incredible
community,safe,since,space,providing
op,ri,ed,ga,saint,skies,imgur
tackle,saves,shareblue,press,funny,conference,rant
theater,bowl,wikileaks,palace,bitcoin,assange,lucky
get,don,really,just
ko,conference,horrible,de,celebrating,blind,mufc
feedback,quot,summary,juli
hazards,vol,fire,reported,water,building,steel
stamp,penalty,archives,ti,lock,youtube
one,people,like,can,just

resubmit,archive,nonmod,bot,post
standings,ikeda,members,interpreted,will,martial,may
mark,air,iruma,via
de,ft,em,la,en,le,et
interview,bbc,report,jones,united
english,mirror,russian,missing,google
snapshillbot,click,auto,post,compose

